Thermal ion kinetic effects and Landau damping in fishbone modes

The kinetic-MHD hybrid simulation approach for macroscopic instabilities in plasmas can be extended to include the kinetic effects of both thermal ions and energetic ions. The new coupling scheme includes synchronization of density and parallel velocity between thermal ions and MHD, in addition to pressure coupling, to ensure the quasineutrality condition and avoid numerical errors. The new approach has been implemented in the kinetic-MHD code M3D-C1-K, and was used to study the thermal ion kinetic effects and Landau damping in fishbone modes in both DIII-D and NSTX. It is found that the thermal ion kinetic effects can cause an increase of the frequencies of the non-resonant $n=1$ fishbone modes driven by energetic particles for $q_\mathrm{min}>1$, and Landau damping can provide additional stabilization effects. A nonlinear simulation for $n=1$ fishbone mode in NSTX is also performed, and the perturbation on magnetic flux surfaces and the transport of energetic particles are calculated.

==> diiid.txt <==
q=1.0
0.02626
0.02289
0.005466

q=1.02
0.02226
0.01834
0.006227

q=1.04
0.01115
0.00846
0.01332

q=1.06
0
0.004649
0.02538

q=1.1
0
0.001375
0.045244

q=1.15
0
0.0003433
0.06842

q=1.2

q=1.0
0.01313
0.01922

q=1.02
0.00995
0.02124

q=1.04
0.0052
0.0249


q=1.04

p=0.8
0
0.00300
0.00394

p=0.9
0.003745
0.0039
0.00395

p=1
0.01204
0.00524
0.00392

p=1.1
0.01659
0.0070
0.00393

p=1.2
0.020622
0.0081
0.00418


==> iaw.txt <==
0.1
np.sqrt(1+3*0.1)*0.1
1.1*0.1**(7/4)*np.exp(-0.1/2)
0.1175
0.00126

0.15
0.1256
0.0038

0.2
0.1307
0.0064

0.25
0.135
0.0095

0.3
0.1445  
0.016


==> leftwork.txt <==
add nikolai's paper as reference
add explanation of beta
add citation of mega paper fishbone


==> nstx.txt <==
1.0
61906
54690
623

1.04
59169
51759
610

1.08
53497
45501
620

1.1
48963
40250
670

1.12
43204
33433
752

1.14
41081
31006
746

1.16
33156
21179
982

1.18
28689
15369
1292

1.2
26661
13500
1531

1.22
11984
6117
3130

1.24
0
3554
4431

1.26
0
3712
4244

1.28
0
1968
5049

1.0
35648
2753

1.04
33133
2567

1.08
22506
3162

1.1
15784
3903

1.12
9793
4953

1.14
5548
5862

1.16
3648
6932

1.18
2110
7675


1.2
1201
8144

1.22


